Partial Localization, Lipid Bilayers, and the Elastica Functional

Partial localization is the phenomenon of self-aggregation of mass into high-density structures that are thin in one direction and extended in the others. We give a detailed study of an energy functional that arises in a simplified model for lipid bilayer membranes. We demonstrate that this functional, defined on a class of two-dimensional spatial mass densities, exhibits partial localization and displays the `solid-like' behavior of cell membranes. Specifically, we show that density fields of moderate energy are partially localized, i.e. resemble thin structures. Deviation from a specific uniform thickness, creation of `ends', and the bending of such structures all carry an energy penalty, of different orders in terms of the thickness of the structure. These findings are made precise in a Gamma-convergence result. We prove that a rescaled version of the energy functional converges in the zero-thickness limit to a functional that is defined on a class of planar curves. Finiteness of the limit enforces both optimal thickness and non-fracture; if these conditions are met, then the limit value is given by the classical Elastica (bending) energy of the curve.

==> PeletierRoeger.txt <==
Title: Partial Localization, Lipid Bilayers, and the Elastica Functional
Authors: Mark A. Peletier and Matthias Ršger
Comments: 56 pages, latex with figures included with \includegraphics and geompsfi.sty
Report-no:
Subj-class: Mathematical Physics
Journal-ref:
MSC-class: 74Q99,49Q15, 49Q20, 49Q10

Partial localization is the phenomenon of self-aggregation of
mass into high-density structures that are thin in one direction and
extended in the others. We give a detailed study of an energy functional
that arises in a simplified model for lipid bilayer membranes. We 
demonstrate that this functional, defined on a class of two-dimensional spatial mass
densities, exhibits partial localization and displays the `solid-like'
behavior of cell membranes.

Specifically, we show that density fields of moderate energy are
partially localized, i.e. resemble thin structures. Deviation
from a specific uniform thickness, creation of `ends', and the bending of such
structures all carry an energy penalty, of different orders in terms
of the thickness of the structure. 

These findings are made precise in a Gamma-convergence result. We prove
that a rescaled version of the energy functional converges in the 
zero-thickness limit  to a functional that is defined on 
a class of planar curves. Finiteness of the limit enforces both
optimal thickness and non-fracture; if these conditions are met, then
the limit value is given by the classical Elastica
(bending) energy of the curve. 

